Incorporating Dynamic Flight Network in SEIR to Model Mobility between Populations

Current efforts of modelling COVID-19 are often based on the standard compartmental models such as SEIR and their variations. As pre-symptomatic and asymptomatic cases can spread the disease between populations through travel, it is important to incorporate mobility between populations into the epidemiological modelling. In this work, we propose to modify the commonly-used SEIR model to account for the dynamic flight network, by estimating the imported cases based on the air traffic volume as well as the test positive rate at the source. This modification, called Flight-SEIR, can potentially enable 1). early detection of outbreaks due to imported pre-symptomatic and asymptomatic cases, 2). more accurate estimation of the reproduction number and 3). evaluation of the impact of travel restrictions and the implications of lifting these measures. The proposed Flight-SEIR is essential in navigating through this pandemic and the next ones, given how interconnected our world has become.

==> TODO.txt <==
Deadline 21st
https://appliednetsci.springeropen.com/call-for-papers 

- Major
    - add citation to method when the claim is made [Andy]

- Medium
    - add table of assumption

- Minor 
    - figure 12, use gray for orange and black for blue, try y axes in log scale, maybe even line plot instead bar chart? 

Done: 
    - Check the page limit :: typical length seems to be around 20 based on published papers
    - add the plots and tables
    - introduction, conclusion and abstract [Reihaneh ] 
    - add abstract figure https://www.mathcha.io/editor/O9GPVCpXSQqTP71BDXtpm9M0QSPD82N1hxG06BL
    - add table of notation 
    - fonts are too small in plots, as well as line width. 
        Use figure size of 6 x 4 and regenrate the figures or increase all fonts and line widths
    - Fig 1, colouring either explain the shade is latitude or make colour correspond to also degree -> made colors the same
    - add the plots for estimated traffic  maps in addition to the raw traffic map 
    - related work [Andy, Charlotte]

Future: 
    We are working on getting the actual data, there are difficulty accessing that and if we want to extend to global model, flight network is available but border crossing from different gov is hard to obtain 
    Consider the flow between different countries to have a more global model 
    How to extend it to multi-population with flow between them tied with longer term concurrent simulations 
    SEIR per country and how the
    

==> coverletter.txt <==
Matjaž Perc
Lead guest editor
Applied Network Science: Epidemics Dynamics & Control on Networks
Sept. 21st, 2020

Dear Mr. Matjaž Perc,

we are sending our full paper submission for the accepted abstract: Incorporating Dynamic Flight Network in Epidemiological Modelling for Early Pandemic Prediction and Non-Pharmaceutical Interventions Evaluation. Please note that we have changed the title of the paper to be more concise: from "Incorporating Dynamic Flight Network in Epidemiological Modelling for Early Pandemic Prediction and Non-Pharmaceutical Interventions Evaluation" to "Incorporating Dynamic Flight Network in SEIR to Model Mobility between Populations".

In this work, we propose to modify the commonly-used compartment model to account for the dynamic flight network, by estimating the imported cases based on the air traffic volume as well as the test positive rate at the source. Our method Flight-SEIR can enable 1). early detection of outbreaks due to imported pre-symptomatic and asymptomatic cases, 2). more accurate estimation of the reproduction number and 3). evaluation of the impact of travel restrictions and the implications of lifting these measures. 

Given the enormous impact of COVID-19 on everyday life, we believe that the findings presented in our work will aid the research effort of modelling COVID-19 and appeal to readers of the Epidemics Dynamics & Control on Networks special issue of Applied Network Science. In particular, our work addresses the following topics of interest: Mobility & Epidemics, Forecasting of Pandemic Outbreak using Machine Learning, Emerging infectious diseases models and Dynamics of infectious diseases of humans.

Each of the authors confirms that this manuscript has not been previously published and is not currently under consideration by any other journal. Additionally, all of the authors have approved the contents of this paper and have agreed to the submission policies of Applied Network Science.

Should you select our manuscript for peer review, we would like to suggest the following potential reviewers/referees because they would have the requisite background to evaluate our findings and interpretation objectively.

Ebrahim Bagheri
Kathleen M. Carley
Reda Alhajj
Mohamed Bouguessa

To the best of our knowledge, none of the above-suggested persons have any conflict of interest, financial or otherwise.

Each named author has substantially contributed to conducting the underlying research and drafting this manuscript. Additionally, to the best of our knowledge, the named authors have no conflict of interest, financial or otherwise.

Sincerely,

Xiaoye Ding
Corresponding Author
School of Computer Science
McGill University 
Montreal, Canada
Mila, 
Quebec Artifical Inteligence Institute 
Montreal, Canada
xiaoye.ding@mail.mcgill.ca

Reihaneh Rabbany 
McGill University
School of Computer Science
McGill University 
Montreal, Canada
Mila, 
Quebec Artifical Inteligence Institute 
Montreal, Canada
rrabba@cs.mcgill.ca




